Robust Cooperative Output Regulation for Networks of Hyperbolic PIDE-ODE Systems

In this paper the robust cooperative output regulation problem for multi-agent systems (MAS) with general heterodirectional hyperbolic PIDE-ODE agents is considered. This setup also covers networks of ODEs with arbitrarily long input and output delays. The output of the agents can be defined at all boundaries, in-domain and may depend on the ODE state, while disturbances act on the agents in-domain, at the boundaries, the output and the ODE. The communication network is described by a constant digraph and if its Laplacian is reducible, then heterogeneous agents are permitted also in the nominal case. The solution is based on the cooperative internal model principle, which requires to include a diffusively driven internal model in the controller. The corresponding state feedback regulator design starts with a local backstepping stabilization of the coupled hyperbolic PIDE-ODE systems. It is shown that the remaining simultaneous stabilization of the MAS can be traced back to the simultaneous stabilization of the finite-dimensional cooperative internal model. Solvability conditions in terms of the network topology and the agents transfer behavior are presented. The new design method is applied to the formation control of a platoon of uncertain heavy ropes carrying loads to verify its applicability. Simulations confirm the synchronization performance achieved by the resulting networked controller.

==> pic/pgf/ropeMas_disturbanceRejection.dat <==
t	agent1.w1	agent2.w1	agent3.w1	agent4.w1
0	0	-2	-4	-6
0.15	-6.4539e-07	-2.0737	-4	-6
0.3	-4.587e-07	-2.243	-4	-6
0.45	-3.1497e-06	-2.4535	-4	-6
0.6	9.9079e-06	-2.6734	-4	-6
0.75	4.354e-05	-2.8491	-4.0001	-6
0.9	-0.00030976	-2.9056	-4.0122	-6
1.05	-0.041078	-2.8436	-4.1203	-6.0013
1.2	-0.13731	-2.7051	-4.2867	-6.0334
1.35	-0.21991	-2.5526	-4.4154	-6.1352
1.5	-0.2441	-2.4114	-4.4557	-6.2892
1.65	-0.22158	-2.2805	-4.4473	-6.44
1.8	-0.19602	-2.1643	-4.4492	-6.5459
1.95	-0.16736	-2.0852	-4.4748	-6.5975
2.1	-0.12448	-2.0256	-4.4598	-6.5939
2.25	-0.065702	-1.9504	-4.3649	-6.5367
2.4	-0.0070023	-1.8501	-4.219	-6.4215
2.55	0.043168	-1.7473	-4.0724	-6.2682
2.7	0.091178	-1.6721	-3.9514	-6.1082
2.85	0.14619	-1.6225	-3.8401	-5.959
3	0.18103	-1.5858	-3.7286	-5.8334
3.15	0.1864	-1.5629	-3.6299	-5.7434
3.3	0.17528	-1.5739	-3.5675	-5.6981
3.45	0.16486	-1.6088	-3.548	-5.6885
3.6	0.15111	-1.6428	-3.572	-5.686
3.75	0.12243	-1.6601	-3.6199	-5.6712
3.9	0.081711	-1.6783	-3.6751	-5.6581
4.05	0.044671	-1.7098	-3.7208	-5.6537
4.2	0.024569	-1.7474	-3.7627	-5.6498
4.35	0.0096913	-1.7736	-3.8152	-5.6324
4.5	-0.01109	-1.7952	-3.8794	-5.6164
4.65	-0.031297	-1.8291	-3.9314	-5.6373
4.8	-0.038201	-1.8727	-3.9561	-5.7076
4.95	-0.035311	-1.9053	-3.9647	-5.7975
5.1	-0.032854	-1.9186	-3.983	-5.8831
5.25	-0.034522	-1.9283	-4.0183	-5.9634
5.4	-0.029202	-1.945	-4.046	-6.0468
5.55	-0.013206	-1.9605	-4.0508	-6.118
5.7	0.0033658	-1.9604	-4.0408	-6.1451
5.85	0.0092882	-1.9538	-4.0365	-6.1268
6	0.010951	-1.9557	-4.0395	-6.0927
6.15	0.018882	-1.9669	-4.0375	-6.0641
6.3	0.029395	-1.97	-4.021	-6.0371
6.45	0.031582	-1.9619	-3.9999	-6.0067
6.6	0.024444	-1.9554	-3.9822	-5.9873
6.75	0.01982	-1.9602	-3.9722	-5.9993
6.9	0.02224	-1.9658	-3.9675	-6.0273
7.05	0.023798	-1.9612	-3.968	-6.0418
7.2	0.016351	-1.9532	-3.9712	-6.035
7.35	0.0072473	-1.9554	-3.9724	-6.0236
7.5	0.0052594	-1.9661	-3.971	-6.015
7.65	0.0080162	-1.9708	-3.9738	-5.9934
7.8	0.0051416	-1.967	-3.9828	-5.9484
7.95	-0.0026083	-1.9663	-3.9889	-5.906
8.1	-0.0060788	-1.9755	-3.9848	-5.896
8.25	-0.0018386	-1.9841	-3.9748	-5.9145
8.4	0.0015894	-1.9834	-3.9737	-5.9357
8.55	-0.0016715	-1.979	-3.9836	-5.9499
8.7	-0.0056255	-1.983	-3.9938	-5.9752
8.85	-0.0029062	-1.9921	-3.9958	-6.0171
9	0.0030017	-1.9952	-3.996	-6.0486
9.15	0.0032586	-1.9904	-4.0026	-6.0463
9.3	-0.0011764	-1.9887	-4.0138	-6.0231
9.45	-0.002282	-1.9949	-4.0181	-6.0068
9.6	0.002437	-2.0003	-4.0143	-6.0034
9.75	0.0051969	-1.9971	-4.0093	-5.9935
9.9	0.0019654	-1.9916	-4.0072	-5.975
10.05	-0.0019898	-1.9933	-4.0049	-5.9717
10.2	-7.9712e-05	-1.9994	-4.0005	-5.9956
10.35	0.0038817	-2.0001	-3.9982	-6.0261
10.5	0.0030973	-1.9944	-4.0014	-6.0384
10.65	-0.0015639	-1.9925	-4.0052	-6.035
10.8	-0.0026709	-1.9973	-4.0044	-6.0367
10.95	0.0010022	-2.0013	-4.0032	-6.042
11.1	0.0029765	-1.9979	-4.0063	-6.0297
11.25	-0.00017528	-1.9935	-4.0111	-5.9979
11.4	-0.0032914	-1.9953	-4.0088	-5.9714
11.55	-0.0012693	-2.0007	-3.9996	-5.9699
11.7	0.0023315	-2.0008	-3.9939	-5.9814
11.85	0.0016732	-1.9961	-3.9969	-5.9842
12	-0.0020674	-1.9947	-4.0008	-5.9831
12.15	-0.0024673	-1.9993	-3.9986	-5.9974
12.3	0.00095874	-2.0024	-3.9941	-6.0237
12.45	0.0026327	-1.9994	-3.9968	-6.0369
12.6	-0.00020981	-1.9956	-4.0055	-6.0245
12.75	-0.0026149	-1.9975	-4.0093	-6.0055
12.9	-0.00073341	-2.002	-4.0052	-6.0001
13.05	0.0022913	-2.0017	-4.0011	-6.0005
13.2	0.0013683	-1.9975	-4.0025	-5.9893
13.35	-0.0018307	-1.9965	-4.0045	-5.9726
13.5	-0.0020473	-2.0005	-4.0007	-5.9726
13.65	0.00096055	-2.0028	-3.9949	-5.9934
13.8	0.0021136	-1.9999	-3.9956	-6.0128
13.95	-0.00046168	-1.9967	-4.001	-6.0149
14.1	-0.0024024	-1.9986	-4.0031	-6.0117
14.25	-0.00058563	-2.0022	-4.0004	-6.018
14.4	0.0019407	-2.0017	-3.9999	-6.0256
14.55	0.00095891	-1.998	-4.005	-6.0169
14.7	-0.0017251	-1.9973	-4.0085	-5.9943
14.85	-0.0016898	-2.0008	-4.004	-5.9806
15	0.0010066	-2.0025	-3.9974	-5.9855
15.15	0.00181	-1.9998	-4.042	-5.9931
15.3	-0.00046281	-1.9972	-4.1772	-5.9907
15.45	-0.0020128	-1.999	-4.3713	-5.9882
15.6	-0.00026137	-2.0021	-4.6042	-5.9999
15.75	0.0017875	-2.0014	-4.8699	-6.0187
15.9	0.00079134	-1.9982	-5.142	-6.0236
16.05	-0.0015287	-1.9979	-5.2114	-6.0202
16.2	-0.0013137	-2.0009	-5.0621	-6.0953
16.35	0.0010027	-2.0022	-4.8225	-6.2238
16.5	0.0015384	-1.9997	-4.5848	-6.3256
16.65	-0.00051717	-1.9977	-4.3856	-6.3611
16.8	-0.0017308	-1.9994	-4.1859	-6.3426
16.95	-0.0001148	-2.002	-3.9176	-6.3201
17.1	0.0015585	-2.0011	-3.6757	-6.3091
17.25	0.00057123	-1.9984	-3.5262	-6.224
17.4	-0.0013991	-1.9983	-3.4649	-6.0773
17.55	-0.0010536	-2.001	-3.4663	-5.9419
17.7	0.00094002	-2.0019	-3.4699	-5.8636
17.85	0.0012881	-1.9997	-3.4653	-5.8502
18	-0.00054634	-1.998	-3.5011	-5.8348
18.15	-0.0014548	-1.9996	-3.5734	-5.7982
18.3	9.6147e-06	-2.0018	-3.6677	-5.8044
18.45	0.001384	-2.0009	-3.7694	-5.8468
18.6	0.00041045	-1.9985	-3.8287	-5.88
18.75	-0.0012262	-1.9986	-3.8573	-5.8859
18.9	-0.00081687	-2.001	-3.8738	-5.8574
19.05	0.00089813	-2.0016	-3.8956	-5.8526
19.2	0.0010688	-1.9996	-3.9278	-5.8707
19.35	-0.00054187	-1.9983	-3.9412	-5.8696
19.5	-0.0012175	-1.9998	-3.9071	-5.8684
19.65	0.00010532	-2.0016	-3.8633	-5.8974
19.8	0.0012054	-2.0007	-3.8439	-5.9512
19.95	0.00026676	-1.9987	-3.8632	-6.0119
20.1	-0.0010834	-1.9989	-3.8878	-6.0285
20.25	-0.00063141	-2.0009	-3.8805	-6.0251
20.4	0.0008379	-2.0014	-3.8595	-6.0433
20.55	0.00086352	-1.9995	-3.862	-6.0547
20.7	-0.00053615	-1.9985	-3.8937	-6.0315
20.85	-0.0010242	-2	-3.9263	-5.9778
21	0.00017946	-2.0014	-3.9306	-5.9319
21.15	0.0010389	-2.0005	-3.917	-5.9391
21.3	0.00015497	-1.9988	-3.9181	-5.9641
21.45	-0.00096145	-1.9992	-3.9333	-5.9621
21.6	-0.00047119	-2.0009	-3.9516	-5.9573
21.75	0.00077531	-2.0011	-3.9565	-5.973
21.9	0.00069875	-1.9995	-3.9553	-6.0146
22.05	-0.00052445	-1.9988	-3.9597	-6.0407
22.2	-0.00085631	-2.0001	-3.9655	-6.0177
22.35	0.00023003	-2.0012	-3.967	-5.9846
22.5	0.00089654	-2.0003	-3.971	-5.9779
22.65	6.9332e-05	-1.9989	-3.9734	-5.9799
22.8	-0.0008529	-1.9993	-3.9733	-5.9718
22.95	-0.0003454	-2.0008	-3.9651	-5.9485
23.1	0.00070865	-2.0009	-3.9539	-5.9461
23.25	0.00056503	-1.9995	-3.959	-5.982
23.4	-0.0005061	-1.9989	-3.9738	-6.0127
23.55	-0.00071434	-2.0001	-3.9803	-6.0165
23.7	0.00025416	-2.0011	-3.9751	-6.0114
23.85	0.00077313	-2.0002	-3.9692	-6.0168
24	4.9128e-06	-1.9991	-3.9786	-6.0319
24.15	-0.00074932	-1.9995	-3.9983	-6.022
24.3	-0.00025093	-2.0008	-4.0008	-5.9839
24.45	0.00064083	-2.0007	-3.9887	-5.9644
24.6	0.00045247	-1.9995	-3.9792	-5.9743
24.75	-0.00047457	-1.9991	-3.9834	-5.9916
24.9	-0.00059256	-2.0002	-3.9947	-5.9918
25.05	0.00026219	-2.0009	-3.9949	-5.9812
25.2	0.00065984	-2.0001	-3.9845	-5.9956
25.35	-4.0588e-05	-1.9992	-3.9837	-6.0295
25.5	-0.00064967	-1.9996	-3.992	-6.0391
25.65	-0.00017597	-2.0007	-3.9997	-6.0196
25.8	0.00057149	-2.0006	-3.9993	-5.9958
25.95	0.00035417	-1.9995	-3.9932	-5.9941
26.1	-0.00043558	-1.9993	-3.9944	-6.005
26.25	-0.00048558	-2.0002	-3.9985	-5.9932
26.4	0.00026247	-2.0008	-3.9954	-5.9697
26.55	0.00055371	-2	-3.99	-5.9702
26.7	-7.423e-05	-1.9993	-3.9895	-5.9948
26.85	-0.00055826	-1.9997	-3.9946	-6.0175
27	-0.00011122	-2.0006	-3.999	-6.0148
27.15	0.0005042	-2.0005	-3.9945	-6.0016
27.3	0.00026875	-1.9996	-3.9919	-6.01
27.45	-0.00039835	-1.9994	-3.9985	-6.0243
27.6	-0.00039063	-2.0002	-4.0057	-6.0162
27.75	0.00025991	-2.0007	-4.0046	-5.9906
27.9	0.00045992	-2	-3.9961	-5.9744
28.05	-0.00010169	-1.9993	-3.9913	-5.9856
28.2	-0.00047852	-1.9998	-3.9979	-6.0017
28.35	-5.6052e-05	-2.0006	-4.0028	-5.9952
28.5	0.00044471	-2.0004	-3.998	-5.9856
28.65	0.00019758	-1.9996	-3.9916	-5.9966
28.8	-0.00036635	-1.9995	-3.9924	-6.0198
28.95	-0.00031059	-2.0002	-4.0014	-6.0281
29.1	0.00025504	-2.0006	-4.0061	-6.009
29.25	0.00038277	-1.9999	-4.0006	-5.9917
29.4	-0.00012273	-1.9994	-3.996	-5.9985
29.55	-0.00041156	-1.9999	-3.9989	-6.0075
29.7	-1.4276e-05	-2.0005	-4.0033	-5.9976
29.85	0.00039437	-2.0003	-4.0022	-5.9789
30	0.00014212	-1.9996	-3.9953	-5.9779


==> pic/pgf/ropeMas_disturbanceRejection_1.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.20419	0	-2.2003	0	-4.4442	0	-6.5161	0
-0.2044	0.27143	-2.1088	0.15714	-4.5094	0.41429	-6.4155	0.42857
-0.19466	0.54286	-2.0369	0.31429	-4.5245	0.82857	-6.3173	0.85714
-0.16906	0.81429	-1.9777	0.47143	-4.49	1.2429	-6.2469	1.2857
-0.13473	1.0857	-1.9256	0.62857	-4.4144	1.6571	-6.1995	1.7143
-0.10046	1.3571	-1.8781	0.78571	-4.3022	2.0714	-6.1667	2.1429
-0.069879	1.6286	-1.8342	0.94286	-4.1739	2.4857	-6.1427	2.5714
-0.044848	1.9	-1.7936	1.1	-4.0532	2.9	-6.1244	3
-0.02638	2.1714	-1.7557	1.2571	-3.9502	3.3143	-6.1087	3.4286
-0.014239	2.4429	-1.7206	1.4143	-3.8716	3.7286	-6.0914	3.8571
-0.0078155	2.7143	-1.6877	1.5714	-3.8191	4.1429	-6.0702	4.2857
-0.0061928	2.9857	-1.6566	1.7286	-3.7902	4.5571	-6.0478	4.7143
-0.0084867	3.2571	-1.6274	1.8857	-3.7826	4.9714	-6.0283	5.1429
-0.011521	3.5286	-1.5992	2.0429	-3.7965	5.3857	-6.0125	5.5714
-0.010661	3.8	-1.5708	2.2	-3.8284	5.8	-5.9979	6


==> pic/pgf/ropeMas_disturbanceRejection_2.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.0014334	0	-1.9967	0	-4.0023	0	-6.0134	0
0.001244	0.27143	-1.8877	0.15714	-3.9926	0.41429	-6.0157	0.42857
0.0023192	0.54286	-1.7979	0.31429	-3.9865	0.82857	-6.0111	0.85714
0.0017216	0.81429	-1.722	0.47143	-3.987	1.2429	-6.0006	1.2857
0.00040172	1.0857	-1.6554	0.62857	-3.9931	1.6571	-5.9889	1.7143
-0.00091782	1.3571	-1.5958	0.78571	-4.0021	2.0714	-5.9795	2.1429
-0.0017859	1.6286	-1.5417	0.94286	-4.0109	2.4857	-5.9743	2.5714
-0.0020727	1.9	-1.4923	1.1	-4.0171	2.9	-5.9739	3
-0.0017833	2.1714	-1.4473	1.2571	-4.0193	3.3143	-5.9778	3.4286
-0.0011405	2.4429	-1.4059	1.4143	-4.0179	3.7286	-5.9838	3.8571
-0.0003429	2.7143	-1.3676	1.5714	-4.0137	4.1429	-5.9906	4.2857
0.00048817	2.9857	-1.3322	1.7286	-4.0076	4.5571	-5.9969	4.7143
0.0011608	3.2571	-1.2994	1.8857	-4.0009	4.9714	-6.0017	5.1429
0.0015696	3.5286	-1.2692	2.0429	-3.9951	5.3857	-6.0044	5.5714
0.0017168	3.8	-1.2411	2.2	-3.9909	5.8	-6.0051	6


==> pic/pgf/ropeMas_disturbanceRejection_3.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.001209	0	-1.9978	0	-4.3256	0	-6.3593	0
0.0011956	0.27143	-1.8876	0.15714	-4.0558	0.41429	-6.2781	0.42857
0.002104	0.54286	-1.7968	0.31429	-3.8404	0.82857	-6.2249	0.85714
0.001597	0.81429	-1.7206	0.47143	-3.6876	1.2429	-6.1825	1.2857
0.00046462	1.0857	-1.6541	0.62857	-3.5876	1.6571	-6.1181	1.7143
-0.00069613	1.3571	-1.5946	0.78571	-3.5169	2.0714	-6.0421	2.1429
-0.0015163	1.6286	-1.5409	0.94286	-3.4574	2.4857	-5.9806	2.5714
-0.0018259	1.9	-1.4919	1.1	-3.3968	2.9	-5.945	3
-0.0015822	2.1714	-1.4475	1.2571	-3.319	3.3143	-5.9428	3.4286
-0.0010094	2.4429	-1.4065	1.4143	-3.221	3.7286	-5.9536	3.8571
-0.00028082	2.7143	-1.3687	1.5714	-3.0991	4.1429	-5.9565	4.2857
0.00043955	2.9857	-1.3336	1.7286	-2.9523	4.5571	-5.9513	4.7143
0.001022	3.2571	-1.3012	1.8857	-2.7857	4.9714	-5.9473	5.1429
0.0013841	3.5286	-1.2711	2.0429	-2.6099	5.3857	-5.9484	5.5714
0.0015082	3.8	-1.2429	2.2	-2.4325	5.8	-5.9525	6


==> pic/pgf/ropeMas_disturbanceRejection_4.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
0.00014213	0	-1.9996	0	-3.9953	0	-5.9779	0
-0.00015053	0.27143	-1.8871	0.15714	-3.8097	0.41429	-6.0245	0.42857
-0.00026525	0.54286	-1.7947	0.31429	-3.6416	0.82857	-6.0418	0.85714
-0.00020986	0.81429	-1.7175	0.47143	-3.4875	1.2429	-6.0318	1.2857
-9.8609e-05	1.0857	-1.6507	0.62857	-3.3449	1.6571	-6.012	1.7143
4.3011e-05	1.3571	-1.5916	0.78571	-3.2125	2.0714	-5.9935	2.1429
0.0001487	1.6286	-1.5386	0.94286	-3.0898	2.4857	-5.982	2.5714
0.00021024	1.9	-1.4907	1.1	-2.9771	2.9	-5.9793	3
0.00020816	2.1714	-1.4473	1.2571	-2.8755	3.3143	-5.9861	3.4286
0.00015779	2.4429	-1.4074	1.4143	-2.7834	3.7286	-5.9989	3.8571
9.1846e-05	2.7143	-1.3704	1.5714	-2.699	4.1429	-6.0143	4.2857
-1.7811e-06	2.9857	-1.336	1.7286	-2.6207	4.5571	-6.0288	4.7143
-7.6413e-05	3.2571	-1.3039	1.8857	-2.5472	4.9714	-6.0382	5.1429
-0.00013381	3.5286	-1.2739	2.0429	-2.4772	5.3857	-6.0396	5.5714
-0.00018572	3.8	-1.2456	2.2	-2.4096	5.8	-6.0332	6


==> pic/pgf/ropeMas_disturbanceRejection_5.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.16942	0	-2.6532	0	-4.3376	0	-6.0592	0
-0.1291	0.27143	-2.5445	0.15714	-4.2181	0.41429	-6.1955	0.42857
-0.1043	0.54286	-2.4477	0.31429	-4.1196	0.82857	-6.2921	0.85714
-0.099552	0.81429	-2.3578	0.47143	-4.0725	1.2429	-6.3351	1.2857
-0.10491	1.0857	-2.2743	0.62857	-4.0855	1.6571	-6.3459	1.7143
-0.10399	1.3571	-2.1946	0.78571	-4.1337	2.0714	-6.3434	2.1429
-0.10071	1.6286	-2.1184	0.94286	-4.1905	2.4857	-6.3361	2.5714
-0.097857	1.9	-2.0446	1.1	-4.2258	2.9	-6.3266	3
-0.093687	2.1714	-1.9735	1.2571	-4.2476	3.3143	-6.3111	3.4286
-0.088821	2.4429	-1.9047	1.4143	-4.2675	3.7286	-6.2935	3.8571
-0.083147	2.7143	-1.8378	1.5714	-4.2773	4.1429	-6.2764	4.2857
-0.077196	2.9857	-1.7736	1.7286	-4.2758	4.5571	-6.2595	4.7143
-0.071039	3.2571	-1.7132	1.8857	-4.2622	4.9714	-6.2411	5.1429
-0.064148	3.5286	-1.6573	2.0429	-4.2363	5.3857	-6.2204	5.5714
-0.057296	3.8	-1.605	2.2	-4.2033	5.8	-6.1974	6


==> pic/pgf/ropeMas_disturbanceRejection_6.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.0020473	0	-2.0005	0	-4.0007	0	-5.9726	0
0.0018542	0.27143	-1.8861	0.15714	-3.9965	0.41429	-6.0129	0.42857
0.0034262	0.54286	-1.7923	0.31429	-3.9949	0.82857	-6.034	0.85714
0.002721	0.81429	-1.7145	0.47143	-3.9964	1.2429	-6.0333	1.2857
0.00098098	1.0857	-1.6477	0.62857	-3.9996	1.6571	-6.0213	1.7143
-0.00091743	1.3571	-1.589	0.78571	-4.0036	2.0714	-6.0079	2.1429
-0.0023342	1.6286	-1.5366	0.94286	-4.0075	2.4857	-5.9995	2.5714
-0.0029783	1.9	-1.4895	1.1	-4.0105	2.9	-5.9991	3
-0.0027563	2.1714	-1.4469	1.2571	-4.0117	3.3143	-6.0065	3.4286
-0.001963	2.4429	-1.4078	1.4143	-4.0112	3.7286	-6.0177	3.8571
-0.0008803	2.7143	-1.3714	1.5714	-4.0094	4.1429	-6.0288	4.2857
0.00029571	2.9857	-1.3374	1.7286	-4.0066	4.5571	-6.0371	4.7143
0.0013092	3.2571	-1.3056	1.8857	-4.0035	4.9714	-6.0403	5.1429
0.0020179	3.5286	-1.2756	2.0429	-4.0006	5.3857	-6.0372	5.5714
0.0024207	3.8	-1.2472	2.2	-3.998	5.8	-6.0291	6


==> pic/pgf/ropeMas_disturbanceRejection_7.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.0013137	0	-2.0009	0	-5.0621	0	-6.0953	0
0.0012123	0.27143	-1.8866	0.15714	-4.6993	0.41429	-6.1988	0.42857
0.0022532	0.54286	-1.7927	0.31429	-4.34	0.82857	-6.274	0.85714
0.0018123	0.81429	-1.7147	0.47143	-3.9746	1.2429	-6.2657	1.2857
0.00067295	1.0857	-1.6478	0.62857	-3.6199	1.6571	-6.2235	1.7143
-0.00055413	1.3571	-1.589	0.78571	-3.3109	2.0714	-6.1814	2.1429
-0.0014815	1.6286	-1.5368	0.94286	-3.1068	2.4857	-6.1458	2.5714
-0.0019185	1.9	-1.4898	1.1	-2.9729	2.9	-6.1221	3
-0.0017988	2.1714	-1.4474	1.2571	-2.8163	3.3143	-6.1145	3.4286
-0.0013112	2.4429	-1.4083	1.4143	-2.6421	3.7286	-6.1261	3.8571
-0.00060314	2.7143	-1.372	1.5714	-2.4687	4.1429	-6.1449	4.2857
0.00016134	2.9857	-1.338	1.7286	-2.3142	4.5571	-6.1544	4.7143
0.00083751	3.2571	-1.3061	1.8857	-2.1859	4.9714	-6.1451	5.1429
0.0013219	3.5286	-1.2761	2.0429	-2.0839	5.3857	-6.1189	5.5714
0.0015816	3.8	-1.2477	2.2	-2.0032	5.8	-6.0845	6


==> pic/pgf/ropeMas_disturbanceRejection_8.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
-0.00039859	0	-1.9996	0	-3.9974	0	-6.0062	0
0.00038736	0.27143	-1.8871	0.15714	-3.8092	0.41429	-5.9774	0.42857
0.00070671	0.54286	-1.7946	0.31429	-3.6423	0.82857	-5.9683	0.85714
0.0005634	0.81429	-1.7174	0.47143	-3.4911	1.2429	-5.9803	1.2857
0.00018159	1.0857	-1.6506	0.62857	-3.3492	1.6571	-6.0011	1.7143
-0.00020031	1.3571	-1.5915	0.78571	-3.2145	2.0714	-6.0202	2.1429
-0.00048285	1.6286	-1.5386	0.94286	-3.0878	2.4857	-6.0317	2.5714
-0.00059348	1.9	-1.4907	1.1	-2.9706	2.9	-6.0336	3
-0.00052736	2.1714	-1.4474	1.2571	-2.8658	3.3143	-6.0262	3.4286
-0.00035341	2.4429	-1.4075	1.4143	-2.772	3.7286	-6.0136	3.8571
-0.00011089	2.7143	-1.3705	1.5714	-2.6877	4.1429	-5.9993	4.2857
0.00012019	2.9857	-1.3361	1.7286	-2.6109	4.5571	-5.9866	4.7143
0.0003286	3.2571	-1.304	1.8857	-2.5391	4.9714	-5.9781	5.1429
0.00046435	3.5286	-1.274	2.0429	-2.4707	5.3857	-5.9757	5.5714
0.00051352	3.8	-1.2457	2.2	-2.4039	5.8	-5.9785	6


==> pic/pgf/ropeMas_referenceTracking.dat <==
t	agent1.w1	agent2.w1	agent3.w1	agent4.w1
0	0	-2	-4	-6
0.15	-2.5379e-09	-2	-4	-6
0.3	1.3763e-08	-2	-4	-6
0.45	4.117e-07	-2	-4	-6
0.6	9.98e-07	-2	-4	-6
0.75	1.0132e-07	-1.9995	-4	-6
0.9	1.3541e-06	-1.9925	-4	-6
1.05	0.0066415	-1.9661	-3.9994	-6
1.2	0.050344	-1.9077	-3.9933	-5.9999
1.35	0.15534	-1.8099	-3.9703	-5.9984
1.5	0.32807	-1.6699	-3.9163	-5.9898
1.65	0.56415	-1.4871	-3.8202	-5.9632
1.8	0.8525	-1.2637	-3.6789	-5.904
1.95	1.1791	-1.0058	-3.4936	-5.7982
2.1	1.5322	-0.72198	-3.2629	-5.6372
2.25	1.9028	-0.41833	-2.9843	-5.4178
2.4	2.2816	-0.097252	-2.6601	-5.1411
2.55	2.6582	0.2388	-2.2985	-4.8133
2.7	3.0244	0.58493	-1.911	-4.4447
2.85	3.3748	0.93703	-1.5063	-4.0479
3	3.7094	1.2928	-1.0904	-3.6344
3.15	4.0282	1.6495	-0.67092	-3.2127
3.3	4.329	2.0017	-0.25679	-2.7882
3.45	4.6116	2.3434	0.14418	-2.3641
3.6	4.8786	2.6714	0.52647	-1.9416
3.75	5.1323	2.9864	0.88684	-1.5208
3.9	5.3748	3.2887	1.2245	-1.1048
4.05	5.61	3.5778	1.5409	-0.69943
4.2	5.8431	3.8545	1.8384	-0.31199
4.35	6.0774	4.1217	2.119	0.051859
4.5	6.3137	4.3824	2.3836	0.38802
4.65	6.552	4.6371	2.6342	0.693
4.8	6.7937	4.8854	2.8751	0.96542
4.95	7.0402	5.1286	3.1099	1.209
5.1	7.2907	5.3691	3.3402	1.4323
5.25	7.5425	5.6084	3.5663	1.6446
5.4	7.7948	5.8463	3.7902	1.853
5.55	8.0478	6.0828	4.0158	2.0627
5.7	8.301	6.32	4.2463	2.2782
5.85	8.5528	6.5592	4.482	2.5025
6	8.8022	6.7997	4.7218	2.7342
6.15	9.0493	7.0401	4.9655	2.9695
6.3	9.2945	7.2801	5.2133	3.2051
6.45	9.5373	7.5208	5.4641	3.4404
6.6	9.7767	7.7618	5.7158	3.6759
6.75	10.013	8.0018	5.9666	3.9116
6.9	10.248	8.24	6.2154	4.1485
7.05	10.482	8.4773	6.4621	4.3896
7.2	10.714	8.7145	6.7063	4.638
7.35	10.945	8.9508	6.9482	4.8935
7.5	11.174	9.1853	7.1885	5.1531
7.65	11.405	9.418	7.4276	5.4137
7.8	11.635	9.6502	7.665	5.6731
7.95	11.864	9.8819	7.9004	5.9286
8.1	12.094	10.112	8.1341	6.1762
8.25	12.323	10.341	8.3667	6.4134
8.4	12.553	10.569	8.5976	6.6418
8.55	12.782	10.797	8.8259	6.8653
8.7	13.011	11.025	9.0517	7.0867
8.85	13.239	11.253	9.2763	7.3071
9	13.468	11.479	9.5009	7.5282
9.15	13.697	11.706	9.7254	7.7525
9.3	13.925	11.933	9.9498	7.9809
9.45	14.152	12.16	10.174	8.2107
9.6	14.379	12.386	10.4	8.4385
9.75	14.606	12.611	10.626	8.663
9.9	14.833	12.838	10.853	8.8849
10.05	15.059	13.065	11.079	9.1045
10.2	15.285	13.291	11.305	9.3211
10.35	15.512	13.516	11.53	9.5361
10.5	15.738	13.742	11.755	9.7528
10.65	15.964	13.968	11.979	9.9741
10.8	16.19	14.193	12.203	10.2
10.95	16.415	14.411	12.427	10.428
11.1	16.631	14.612	12.651	10.658
11.25	16.816	14.791	12.87	10.889
11.4	16.956	14.942	13.074	11.119
11.55	17.052	15.065	13.256	11.338
11.7	17.107	15.158	13.408	11.538
11.85	17.132	15.227	13.53	11.71
12	17.133	15.274	13.622	11.849
12.15	17.118	15.305	13.682	11.949
12.3	17.094	15.324	13.71	12.011
12.45	17.067	15.331	13.71	12.037
12.6	17.043	15.33	13.686	12.035
12.75	17.027	15.323	13.647	12.011
12.9	17.022	15.312	13.599	11.971
13.05	17.028	15.3	13.546	11.921
13.2	17.044	15.287	13.493	11.865
13.35	17.073	15.28	13.444	11.807
13.5	17.113	15.28	13.406	11.748
13.65	17.164	15.289	13.381	11.687
13.8	17.222	15.307	13.37	11.626
13.95	17.288	15.334	13.374	11.571
14.1	17.357	15.369	13.392	11.528
14.25	17.426	15.412	13.421	11.5
14.4	17.495	15.46	13.462	11.489
14.55	17.562	15.513	13.514	11.498
14.7	17.628	15.57	13.574	11.531
14.85	17.691	15.63	13.64	11.584
15	17.75	15.694	13.71	11.653
15.15	17.808	15.759	13.783	11.731
15.3	17.865	15.825	13.858	11.813
15.45	17.922	15.892	13.934	11.896
15.6	17.978	15.959	14.007	11.978
15.75	18.034	16.025	14.077	12.055
15.9	18.092	16.09	14.144	12.127
16.05	18.152	16.155	14.207	12.197
16.2	18.212	16.22	14.268	12.268
16.35	18.274	16.285	14.327	12.339
16.5	18.338	16.349	14.385	12.408
16.65	18.404	16.414	14.443	12.477
16.8	18.472	16.479	14.501	12.546
16.95	18.541	16.546	14.561	12.612
17.1	18.61	16.612	14.622	12.672
17.25	18.681	16.679	14.685	12.726
17.4	18.752	16.747	14.749	12.778
17.55	18.824	16.817	14.813	12.829
17.7	18.896	16.886	14.879	12.881
17.85	18.967	16.957	14.946	12.934
18	19.039	17.027	15.014	12.991
18.15	19.112	17.099	15.083	13.056
18.3	19.184	17.172	15.154	13.127
18.45	19.255	17.245	15.226	13.202
18.6	19.328	17.318	15.3	13.277
18.75	19.4	17.391	15.375	13.353
18.9	19.473	17.465	15.45	13.43
19.05	19.545	17.539	15.525	13.506
19.2	19.618	17.612	15.6	13.579
19.35	19.691	17.686	15.675	13.65
19.5	19.765	17.76	15.75	13.723
19.65	19.838	17.834	15.824	13.798
19.8	19.912	17.909	15.898	13.876
19.95	19.986	17.983	15.973	13.954
20.1	20.06	18.057	16.047	14.034
20.25	20.134	18.131	16.122	14.116
20.4	20.208	18.206	16.197	14.197
20.55	20.283	18.28	16.273	14.275
20.7	20.357	18.354	16.349	14.35
20.85	20.432	18.428	16.424	14.423
21	20.505	18.496	16.498	14.495
21.15	20.57	18.555	16.572	14.567
21.3	20.617	18.601	16.641	14.637
21.45	20.642	18.634	16.702	14.707
21.6	20.644	18.653	16.748	14.776
21.75	20.628	18.658	16.78	14.839
21.9	20.598	18.65	16.799	14.887
22.05	20.557	18.632	16.802	14.917
22.2	20.51	18.608	16.79	14.927
22.35	20.459	18.578	16.762	14.918
22.5	20.408	18.542	16.721	14.889
22.65	20.359	18.503	16.67	14.843
22.8	20.315	18.461	16.612	14.785
22.95	20.277	18.418	16.549	14.721
23.1	20.243	18.374	16.484	14.656
23.25	20.216	18.33	16.42	14.59
23.4	20.195	18.29	16.359	14.524
23.55	20.179	18.254	16.304	14.461
23.7	20.168	18.223	16.257	14.399
23.85	20.161	18.195	16.217	14.338
24	20.157	18.172	16.185	14.278
24.15	20.154	18.154	16.16	14.221
24.3	20.151	18.139	16.14	14.171
24.45	20.147	18.126	16.125	14.13
24.6	20.143	18.116	16.115	14.098
24.75	20.138	18.107	16.109	14.077
24.9	20.131	18.101	16.105	14.066
25.05	20.123	18.095	16.102	14.066
25.2	20.114	18.09	16.101	14.072
25.35	20.105	18.086	16.102	14.079
25.5	20.096	18.082	16.102	14.085
25.65	20.086	18.078	16.101	14.091
25.8	20.077	18.074	16.098	14.093
25.95	20.069	18.068	16.094	14.092
26.1	20.061	18.063	16.089	14.087
26.25	20.054	18.058	16.082	14.081
26.4	20.048	18.053	16.073	14.076
26.55	20.043	18.048	16.064	14.073
26.7	20.039	18.043	16.055	14.069
26.85	20.035	18.038	16.047	14.065
27	20.032	18.034	16.039	14.061
27.15	20.029	18.03	16.032	14.057
27.3	20.027	18.026	16.027	14.049
27.45	20.026	18.022	16.022	14.038
27.6	20.024	18.02	16.017	14.026
27.75	20.022	18.017	16.013	14.014
27.9	20.021	18.015	16.009	14.002
28.05	20.019	18.013	16.006	13.993
28.2	20.018	18.012	16.004	13.986
28.35	20.016	18.011	16.001	13.983
28.5	20.015	18.01	15.999	13.984
28.65	20.013	18.008	15.999	13.986
28.8	20.012	18.008	15.999	13.989
28.95	20.011	18.007	15.999	13.991
29.1	20.01	18.007	15.999	13.992
29.25	20.009	18.006	16	13.992
29.4	20.008	18.005	16	13.991
29.55	20.007	18.005	16.001	13.988
29.7	20.007	18.005	16	13.986
29.85	20.006	18.004	15.999	13.987
30	20.005	18.004	15.999	13.988


==> pic/pgf/ropeMas_referenceTracking_1.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
0.32807	0	-1.6699	0	-3.9163	0	-5.9898	0
0.40588	0.27143	-1.6393	0.15714	-3.8366	0.41429	-5.9548	0.42857
0.48108	0.54286	-1.609	0.31429	-3.7607	0.82857	-5.9173	0.85714
0.55222	0.81429	-1.5791	0.47143	-3.6904	1.2429	-5.8762	1.2857
0.61897	1.0857	-1.5497	0.62857	-3.6255	1.6571	-5.8318	1.7143
0.68103	1.3571	-1.5208	0.78571	-3.565	2.0714	-5.7848	2.1429
0.73809	1.6286	-1.4924	0.94286	-3.5079	2.4857	-5.736	2.5714
0.79002	1.9	-1.4647	1.1	-3.4531	2.9	-5.686	3
0.83663	2.1714	-1.4378	1.2571	-3.3996	3.3143	-5.6353	3.4286
0.87993	2.4429	-1.4116	1.4143	-3.3468	3.7286	-5.5843	3.8571
0.92106	2.7143	-1.3862	1.5714	-3.2941	4.1429	-5.5332	4.2857
0.96038	2.9857	-1.3615	1.7286	-3.2418	4.5571	-5.4824	4.7143
0.99793	3.2571	-1.3376	1.8857	-3.1899	4.9714	-5.432	5.1429
1.0338	3.5286	-1.3143	2.0429	-3.1388	5.3857	-5.3823	5.5714
1.0681	3.8	-1.2917	2.2	-3.0886	5.8	-5.3334	6


==> pic/pgf/ropeMas_referenceTracking_2.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
14.984	0	12.989	0	11.004	0	9.0316	0
14.984	0.27143	12.989	0.15714	11.003	0.41429	9.0262	0.42857
14.983	0.54286	12.988	0.31429	11.002	0.82857	9.0214	0.85714
14.983	0.81429	12.988	0.47143	11.001	1.2429	9.0175	1.2857
14.983	1.0857	12.988	0.62857	11.001	1.6571	9.0146	1.7143
14.983	1.3571	12.988	0.78571	11.001	2.0714	9.0126	2.1429
14.983	1.6286	12.988	0.94286	11	2.4857	9.0115	2.5714
14.982	1.9	12.988	1.1	11	2.9	9.0112	3
14.982	2.1714	12.989	1.2571	11.001	3.3143	9.0117	3.4286
14.982	2.4429	12.989	1.4143	11.001	3.7286	9.0127	3.8571
14.982	2.7143	12.989	1.5714	11.001	4.1429	9.0142	4.2857
14.981	2.9857	12.989	1.7286	11.001	4.5571	9.016	4.7143
14.981	3.2571	12.989	1.8857	11.001	4.9714	9.018	5.1429
14.981	3.5286	12.989	2.0429	11.001	5.3857	9.0202	5.5714
14.98	3.8	12.989	2.2	11.002	5.8	9.0225	6


==> pic/pgf/ropeMas_referenceTracking_3.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
20.505	0	18.496	0	16.498	0	14.495	0
20.495	0.27143	18.489	0.15714	16.497	0.41429	14.493	0.42857
20.484	0.54286	18.482	0.31429	16.494	0.82857	14.492	0.85714
20.471	0.81429	18.476	0.47143	16.489	1.2429	14.49	1.2857
20.458	1.0857	18.47	0.62857	16.482	1.6571	14.489	1.7143
20.445	1.3571	18.464	0.78571	16.474	2.0714	14.486	2.1429
20.432	1.6286	18.458	0.94286	16.465	2.4857	14.483	2.5714
20.42	1.9	18.453	1.1	16.455	2.9	14.478	3
20.407	2.1714	18.447	1.2571	16.444	3.3143	14.473	3.4286
20.395	2.4429	18.442	1.4143	16.433	3.7286	14.466	3.8571
20.383	2.7143	18.436	1.5714	16.422	4.1429	14.458	4.2857
20.372	2.9857	18.431	1.7286	16.411	4.5571	14.449	4.7143
20.36	3.2571	18.425	1.8857	16.401	4.9714	14.44	5.1429
20.349	3.5286	18.42	2.0429	16.39	5.3857	14.43	5.5714
20.339	3.8	18.414	2.2	16.379	5.8	14.421	6


==> pic/pgf/ropeMas_referenceTracking_4.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
20.005	0	18.004	0	15.999	0	13.988	0
20.006	0.27143	18.004	0.15714	15.999	0.41429	13.989	0.42857
20.006	0.54286	18.004	0.31429	16	0.82857	13.991	0.85714
20.006	0.81429	18.004	0.47143	16	1.2429	13.994	1.2857
20.006	1.0857	18.004	0.62857	16	1.6571	13.996	1.7143
20.006	1.3571	18.004	0.78571	16	2.0714	13.998	2.1429
20.006	1.6286	18.004	0.94286	16	2.4857	13.999	2.5714
20.006	1.9	18.004	1.1	15.999	2.9	14	3
20.006	2.1714	18.004	1.2571	15.999	3.3143	13.999	3.4286
20.006	2.4429	18.004	1.4143	15.999	3.7286	13.998	3.8571
20.006	2.7143	18.004	1.5714	15.999	4.1429	13.997	4.2857
20.006	2.9857	18.004	1.7286	15.999	4.5571	13.995	4.7143
20.006	3.2571	18.004	1.8857	15.999	4.9714	13.994	5.1429
20.006	3.5286	18.004	2.0429	16	5.3857	13.993	5.5714
20.007	3.8	18.004	2.2	16	5.8	13.992	6


==> pic/pgf/ropeMas_referenceTracking_5.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
0.0020564	0	-1.9779	0	-3.9998	0	-6	0
0.033608	0.27143	-1.9576	0.15714	-3.9944	0.41429	-6	0.42857
0.067745	0.54286	-1.9378	0.31429	-3.9861	0.82857	-5.9996	0.85714
0.10523	0.81429	-1.9185	0.47143	-3.9732	1.2429	-5.9981	1.2857
0.14388	1.0857	-1.9	0.62857	-3.9558	1.6571	-5.9947	1.7143
0.18277	1.3571	-1.8821	0.78571	-3.9342	2.0714	-5.9888	2.1429
0.22146	1.6286	-1.8646	0.94286	-3.909	2.4857	-5.9801	2.5714
0.25969	1.9	-1.8476	1.1	-3.8805	2.9	-5.9682	3
0.29719	2.1714	-1.8307	1.2571	-3.8493	3.3143	-5.9527	3.4286
0.33387	2.4429	-1.814	1.4143	-3.8166	3.7286	-5.9342	3.8571
0.36964	2.7143	-1.7973	1.5714	-3.783	4.1429	-5.9127	4.2857
0.40452	2.9857	-1.7807	1.7286	-3.7491	4.5571	-5.8888	4.7143
0.43846	3.2571	-1.764	1.8857	-3.7151	4.9714	-5.8626	5.1429
0.47146	3.5286	-1.7475	2.0429	-3.6812	5.3857	-5.8344	5.5714
0.50369	3.8	-1.731	2.2	-3.6473	5.8	-5.8047	6


==> pic/pgf/ropeMas_referenceTracking_6.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
14.227	0	12.235	0	10.249	0	8.287	0
14.228	0.27143	12.235	0.15714	10.252	0.41429	8.2816	0.42857
14.228	0.54286	12.234	0.31429	10.253	0.82857	8.278	0.85714
14.227	0.81429	12.234	0.47143	10.254	1.2429	8.2768	1.2857
14.226	1.0857	12.234	0.62857	10.255	1.6571	8.2768	1.7143
14.226	1.3571	12.234	0.78571	10.255	2.0714	8.2772	2.1429
14.225	1.6286	12.234	0.94286	10.254	2.4857	8.2773	2.5714
14.225	1.9	12.234	1.1	10.254	2.9	8.2768	3
14.224	2.1714	12.234	1.2571	10.254	3.3143	8.2757	3.4286
14.224	2.4429	12.234	1.4143	10.254	3.7286	8.2743	3.8571
14.224	2.7143	12.234	1.5714	10.254	4.1429	8.2729	4.2857
14.224	2.9857	12.234	1.7286	10.254	4.5571	8.2718	4.7143
14.224	3.2571	12.234	1.8857	10.254	4.9714	8.2711	5.1429
14.224	3.5286	12.234	2.0429	10.254	5.3857	8.2708	5.5714
14.223	3.8	12.234	2.2	10.253	5.8	8.2708	6


==> pic/pgf/ropeMas_referenceTracking_7.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
20.258	0	18.255	0	16.248	0	14.25	0
20.258	0.27143	18.255	0.15714	16.248	0.41429	14.242	0.42857
20.258	0.54286	18.255	0.31429	16.248	0.82857	14.237	0.85714
20.258	0.81429	18.255	0.47143	16.248	1.2429	14.234	1.2857
20.258	1.0857	18.255	0.62857	16.248	1.6571	14.233	1.7143
20.258	1.3571	18.255	0.78571	16.248	2.0714	14.232	2.1429
20.257	1.6286	18.254	0.94286	16.248	2.4857	14.232	2.5714
20.255	1.9	18.253	1.1	16.248	2.9	14.231	3
20.252	2.1714	18.252	1.2571	16.248	3.3143	14.23	3.4286
20.248	2.4429	18.251	1.4143	16.247	3.7286	14.229	3.8571
20.243	2.7143	18.25	1.5714	16.246	4.1429	14.228	4.2857
20.237	2.9857	18.248	1.7286	16.244	4.5571	14.227	4.7143
20.232	3.2571	18.246	1.8857	16.242	4.9714	14.227	5.1429
20.225	3.5286	18.244	2.0429	16.238	5.3857	14.227	5.5714
20.219	3.8	18.242	2.2	16.234	5.8	14.227	6


==> pic/pgf/ropeMas_referenceTracking_8.dat <==
agent1.v	agent1.s	agent2.v	agent2.s	agent3.v	agent3.s	agent4.v	agent4.s
20.008	0	18.005	0	16.001	0	13.989	0
20.007	0.27143	18.005	0.15714	15.999	0.41429	13.989	0.42857
20.007	0.54286	18.005	0.31429	15.998	0.82857	13.99	0.85714
20.008	0.81429	18.005	0.47143	15.997	1.2429	13.99	1.2857
20.008	1.0857	18.005	0.62857	15.997	1.6571	13.99	1.7143
20.008	1.3571	18.005	0.78571	15.998	2.0714	13.99	2.1429
20.008	1.6286	18.005	0.94286	15.998	2.4857	13.99	2.5714
20.009	1.9	18.005	1.1	15.999	2.9	13.99	3
20.009	2.1714	18.005	1.2571	15.999	3.3143	13.99	3.4286
20.009	2.4429	18.005	1.4143	15.999	3.7286	13.991	3.8571
20.009	2.7143	18.005	1.5714	15.999	4.1429	13.991	4.2857
20.009	2.9857	18.005	1.7286	15.998	4.5571	13.991	4.7143
20.009	3.2571	18.005	1.8857	15.998	4.9714	13.991	5.1429
20.009	3.5286	18.005	2.0429	15.998	5.3857	13.991	5.5714
20.009	3.8	18.005	2.2	15.998	5.8	13.992	6

